Constraining the modified symmetric teleparallel gravity using cosmological data

This paper examines the late-time accelerating Universe and the formation of large-scale structures within the modified symmetric teleparallel gravity framework, specifically using the $f(Q)$-gravity model, in light of recent cosmological data. After reviewing the background history of the Universe, and the linear cosmological perturbations, we consider the toy model $F(Q) = \alpha\sqrt{Q}+\beta$ ( where $Q$ represents nonmetricity, $\alpha$ and $\beta$ are model parameters) for further analysis. To evaluate the cosmological viability of this model, we utilize 57 Observational Hubble Data (OHD) points, 1048 supernovae distance modulus measurements (SNIa), their combined analysis (OHD+SNIa), 14 growth rate data points (f-data), and 30 redshift-space distortions (f$\sigma_8$) datasets. Through a detailed statistical analysis, the comparison between our model and $\Lambda$CDM has been conducted after we compute the best-fit values through the Markov Chain Monte Carlo (MCMC) simulations. Based on the results, we obtain the Hubble parameter, $H_0 = 69.20^{+4.40}_{{-}2.10}$ and the amplitude of the matter power spectrum normalization $\sigma_8 = 0.827^{+0.03}_{{-}0.01}$. These values suggest that our model holds significant promise in addressing the cosmological tensions.

==> README.txt <==
If you need more information about the JPCS templates we use for SAIP, here are the original file (LaTeXTemplates.zip) dating 31 January 2024, before they got updated.  In there, you will find the “JPCSLaTeXGuidelines” but most people won’t need that and should be able to just edit the “123-yourname.tex” file directly, as well as the “iopart-num.bib” with your own bibliographic references to compile the PDF.
